Resource Optimisation of Coherently Controlled Quantum Computations with the PBS-calculus

Coherent control of quantum computations can be used to improve some quantum protocols and algorithms. For instance, the complexity of implementing the permutation of some given unitary transformations can be strictly decreased by allowing coherent control, rather than using the standard quantum circuit model. In this paper, we address the problem of optimising the resources of coherently controlled quantum computations. We refine the PBS-calculus, a graphical language for coherent control which is inspired by quantum optics. In order to obtain a more resource-sensitive language, it manipulates abstract gates -- that can be interpreted as queries to an oracle -- and more importantly, it avoids the representation of useless wires by allowing unsaturated polarising beam splitters. Technically the language forms a coloured prop. The language is equipped with an equational theory that we show to be sound, complete, and minimal. Regarding resource optimisation, we introduce an efficient procedure to minimise the number of oracle queries of a given diagram. We also consider the problem of minimising both the number of oracle queries and the number of polarising beam splitters. We show that this optimisation problem is NP-hard in general, but introduce an efficient heuristic that produces optimal diagrams when at most one query to each oracle is required.

==> figures/cgateUB-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newebleu] (0) at (0, 0) {$U$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		%\node [style=none] (3) at (-1.5, 0.475) {\footnotesize $\vtype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=bleue] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgateUB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newebleu] (0) at (0, 0) {$U$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		\node [style=none] (3) at (-1.5, 0.575) {\footnotesize $\htype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=bleue] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgateUR-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newerouge] (0) at (0, 0) {$U$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		%\node [style=none] (3) at (-1.5, 0.575) {\footnotesize $\htype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=rouge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgateUR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newerouge] (0) at (0, 0) {$U$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		\node [style=none] (3) at (-1.5, 0.475) {\footnotesize $\vtype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=rouge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgateUiB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newebleu] (0) at (0, 0) {$U_i$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		\node [style=none] (3) at (-1.5, 0.575) {\footnotesize $\htype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=bleue] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgateUiR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newerouge] (0) at (0, 0) {$U_i$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
		\node [style=none] (5) at (-1.5, 0.475) {\footnotesize $\vtype$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=rouge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cgategammadeU.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newe] (0) at (0.025, 0) {$\gamma(U)$};
		\node [style=none] (1) at (-2.5, 0) {};
		\node [style=none] (2) at (2.55, 0) {};
		\node [style=none] (3) at (-2, 0.525) {\footnotesize $a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diagrammevide-xs.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=xsdiagrammevide] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diagrammevide.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=diagrammevide] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gate0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newe] (0) at (0, 0) {$0$};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gateU-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=newe] (0) at (0, 0) {$U$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/neg-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=cartouche] (0) at (0, 0) {$\neg$};
		\node [style=none] (1) at (-2.25, 0) {};
		\node [style=none] (2) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=noire] (1.center) to (0);
		\draw [style=noire] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/negpotentiel-m.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=negpotentiel] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=noire] (2) to (1.center);
		\draw [style=noire] (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}
